A Continued Pretrained LLM Approach for Automatic Medical Note Generation

LLMs are revolutionizing NLP tasks. However, the use of the most advanced LLMs, such as GPT-4, is often prohibitively expensive for most specialized fields. We introduce HEAL, the first continuously trained 13B LLaMA2-based LLM that is purpose-built for medical conversations and measured on automated scribing. Our results demonstrate that HEAL outperforms GPT-4 and PMC-LLaMA in PubMedQA, with an accuracy of 78.4\%. It also achieves parity with GPT-4 in generating medical notes. Remarkably, HEAL surpasses GPT-4 and Med-PaLM 2 in identifying more correct medical concepts and exceeds the performance of human scribes and other comparable models in correctness and completeness.

==> datasetL.txt <==
\subsection{Dataset}

We \sout{partitioned} \textcolor{blue}{collected} our training data into three comprehensive categories to impart the following capabilities to the model a) generating cohesive English sentences b) understanding of medical content c) understanding of performing complex instructions that are necessary to carry out medical documentation tasks. (see Table \ref{table:1})

\noindent\textbf{Non-medical public datasets}
To ensure that the new model doesn't lose the generative capabilities of the pre-trained Llama-2 model, we added general domain datasets such as C4\citep{c4} and Orca\citep{SlimOrca, orca, flan}. To familiarize the model with the conversational data, we initially included filtered subtitle data from open-subtitle \citep{open} and youtube \citep{youtube}. However, we decided to eliminate this dataset due to its poor quality, which, instead of enhancing the model's performance, was detrimental to it.
Continued pre-training on these datasets served a critical purpose in generational tasks, particularly in improving the grammar and phrase composition skills of the model. 

\noindent\textbf{Medical public datasets}
Following a similar structure, we also included medical public datasets such as MedDialog\citep{meddiag}, PubMedQA\citep{pubmedqa}, PubMed articles\textcolor{red}{cite} etc. Each of these dataset cover different aspect required for understanding medical concepts. MedDialog datasets expose the conversational medical language to the model whereas MedNLI imparts medical reasoning knowledge to the model. PubMed articles and other medical reading materials provide the model with an overall medical context. We also filtered the generic C4 data to extract medically relevant sources. We curated a list of 77 medical data websites/sources and further filtered them to get the websites/articles from these data sources or websites that cited any link from these domains.

\noindent\textbf{Proprietary medical datasets}
We also curated a proprietary medical dataset that consists of real-world doctor-patient conversations, Electronic Health Records (EHR), SOAP (Subjective, Objective, Assessment, and Plan) notes, Physical Examination and ROS templates. We also collated responses generated by GPT-4 in Orca style on medical-specific instructions, so that the model can understand the step-by-step reasoning in interpreting these complex instructions. All of the tasks are necessary for the downstream task of medical documentation.

Based on the above, we were able to create a high-quality, custom 60B dataset. However, due to limited computational resources and budgeting, we utilized only one-fourth of this data for our initial continued pre-training phase.
